Multilayered fluid-structure interactions: existence of weak solutions for time-periodic and initial-value problems

We establish the existence of weak solutions for a class of fully coupled multilayered fluid-structure interaction systems in a three-dimensional spatial setting. The model consists of an incompressible viscous fluid interacting with a thin elastic shell, which is in turn coupled to a three-dimensional elastic solid, yielding a nonstandard $3D/2D/3D$ coupling configuration. The system is driven by time-periodic boundary forcing through Bernoulli-type pressure conditions. For sufficiently small forcing in $L^2$, we prove the existence of at least one time-periodic weak solution. A central analytical difficulty stems from the strong nonlinear coupling across interfaces of different dimensionality and the absence of classical compactness mechanisms. This challenge is overcome through a carefully designed energy framework combined with and new $L^{2}$ compactness arguments adapted to the multilayered geometry. A key structural assumption is the viscoelasticity of the three-dimensional solid, which yields additional diffusion estimates and ensures energy stability. In the purely elastic case, we establish the global-in-time existence of weak solutions to the corresponding initial-value problem, provided that no degeneration (self-contact) of the fluid domain occurs. These results extend existing theories for two-dimensional and reduced-dimensional configurations to a genuinely three-dimensional multilayered setting, providing new analytical insight into complex coupled PDE systems arising in fluid-structure interaction.

==> figure.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Straight Lines [id:da545231067797484] 
\draw    (100,107) -- (99.94,129.47) -- (99.6,257.47) ;
%Straight Lines [id:da3801969945021929] 
\draw    (400,112) -- (399.6,262.47) ;
%Curve Lines [id:da5800336068156876] 
\draw    (100,107) .. controls (142.6,49.47) and (333.6,149.47) .. (400,112) ;
%Curve Lines [id:da6801364826182937] 
\draw    (99.6,153.47) .. controls (139.6,123.47) and (358.6,184.47) .. (398.6,154.47) ;
%Curve Lines [id:da875296105789062] 
\draw    (100,225) .. controls (140,195) and (359.6,249.47) .. (399.6,219.47) ;
%Curve Lines [id:da4165576885941136] 
\draw    (99.6,257.47) .. controls (264.6,254.47) and (367.6,281.47) .. (399.6,262.47) ;

% Text Node
\draw (131,182) node [anchor=north west][inner sep=0.75pt]   [align=left] {Fluid domain};
% Text Node
\draw (245,181.4) node [anchor=north west][inner sep=0.75pt]    {$\Omega _{F}^{\eta }( t)$};
% Text Node
\draw (122,119) node [anchor=north west][inner sep=0.75pt]   [align=left] {Thick structure};
% Text Node
\draw (231,119.4) node [anchor=north west][inner sep=0.75pt]    {$\Omega _{S}( t)$};
% Text Node
\draw (75,124.4) node [anchor=north west][inner sep=0.75pt]    {$\Gamma _{in}^{S}$};
% Text Node
\draw (401,123.4) node [anchor=north west][inner sep=0.75pt]    {$\Gamma _{out}^{S}$};
% Text Node
\draw (76,181.4) node [anchor=north west][inner sep=0.75pt]    {$\Gamma _{in}$};
% Text Node
\draw (401,187.4) node [anchor=north west][inner sep=0.75pt]    {$\Gamma _{out}$};
% Text Node
\draw (131,229) node [anchor=north west][inner sep=0.75pt]   [align=left] {Thick structure};
% Text Node
\draw (240,229.4) node [anchor=north west][inner sep=0.75pt]    {$\Omega _{S}( t)$};


\end{tikzpicture}
